On the efficiency of techniques for the reduction of impulsive noise in astronomical images

The impulsive noise in astronomical images originates from various sources. It develops as a result of thermal generation in pixels, collision of cosmic rays with image sensor or may be induced by high readout voltage in Electron Multiplying CCD (EMCCD). It is usually efficiently removed by employing the dark frames or by averaging several exposures. Unfortunately, there are some circumstances, when either the observed objects or positions of impulsive pixels evolve and therefore each obtained image has to be filtered independently. In this article we present an overview of impulsive noise filtering methods and compare their efficiency for the purpose of astronomical image enhancement. The employed set of noise templates consists of dark frames obtained from CCD and EMCCD cameras working on ground and in space. The experiments conducted on synthetic and real images, allowed for drawing numerous conclusions about the usefulness of several filtering methods for various: (1) widths of stellar profiles, (2) signal to noise ratios, (3) noise distributions and (4) applied imaging techniques. The results of presented evaluation are especially valuable for selection of the most efficient filtering schema in astronomical image processing pipelines.

==> camera.txt <==
\begin{table*}

\caption{Photometric accuracy after filtering with various impulsive noise suppression algorithms. The most effective method with its optimal parameters and the corresponding magnitude error $E_m$ is given in each table cell.}
\label{my-label}
\begin{tabular}{lllll}
SNR     & PSF=1 & PSF=2 & PSF=3 & PSF=4\\\hline
\multicolumn{5}{c}{Andor iKon L (50\% defective pixels)}\\ \hline0.1& \color{Red}TSM (10/7) \footnotesize{$E_m$=0.501}& \color{Red}TSM (50/6) \footnotesize{$E_m$=0.318}& \color{Sepia}CWM (2/15) \footnotesize{$E_m$=0.262}& \color{Sepia}CWM (2/15) \footnotesize{$E_m$=0.246}\\
0.2& \color{Black}LED (0.25/20) \footnotesize{$E_m$=0.47}& \color{Red}TSM (100/6) \footnotesize{$E_m$=0.307}& \color{Sepia}CWM (2/15) \footnotesize{$E_m$=0.254}& \color{Sepia}CWM (2/15) \footnotesize{$E_m$=0.237}\\
0.5& \color{Black}LED (0.25/20) \footnotesize{$E_m$=0.357}& \color{Red}TSM (100/6) \footnotesize{$E_m$=0.281}& \color{Sepia}CWM (2/15) \footnotesize{$E_m$=0.231}& \color{Sepia}CWM (2/15) \footnotesize{$E_m$=0.216}\\
1.0& \color{Black}LED (0.25/20) \footnotesize{$E_m$=0.294}& \color{Red}TSM (100/6) \footnotesize{$E_m$=0.247}& \color{Sepia}CWM (2/15) \footnotesize{$E_m$=0.203}& \color{Black}LUM (4/3) \footnotesize{$E_m$=0.188}\\
2.0& \color{Black}LED (0.25/20) \footnotesize{$E_m$=0.23}& \color{Black}LED (0.25/20) \footnotesize{$E_m$=0.182}& \color{MidnightBlue}DWM (1/5000) \footnotesize{$E_m$=0.164}& \color{RoyalPurple}RPAV (2/2) \footnotesize{$E_m$=0.15}\\
5.0& \color{RawSienna}ITM (4/2) \footnotesize{$E_m$=0.143}& \color{Black}LED (0.25/20) \footnotesize{$E_m$=0.099}& \color{OliveGreen}PSM (2000/4) \footnotesize{$E_m$=0.098}& \color{Magenta}ATM (4/4) \footnotesize{$E_m$=0.092}\\
10.0& \color{Black}LUM (3/3) \footnotesize{$E_m$=0.085}& \color{Black}LED (0.25/20) \footnotesize{$E_m$=0.059}& \color{MidnightBlue}DWM (2/10000) \footnotesize{$E_m$=0.055}& \color{OliveGreen}PSM (2000/4) \footnotesize{$E_m$=0.053}\\
\hline
\multicolumn{5}{c}{Andor LucaS (17.4\% noised defective pixels)}\\ \hline0.1& \color{Magenta}ATM (4/1) \footnotesize{$E_m$=0.25}& \color{Red}TSM (10000/7) \footnotesize{$E_m$=0.299}& \color{Sepia}CWM (1/10) \footnotesize{$E_m$=0.532}& \color{Sepia}CWM (1/10) \footnotesize{$E_m$=0.304}\\
0.2& \color{Magenta}ATM (4/1) \footnotesize{$E_m$=0.222}& \color{Blue}BDND (4/5) \footnotesize{$E_m$=0.273}& \color{Sepia}CWM (1/10) \footnotesize{$E_m$=0.495}& \color{Sepia}CWM (1/10) \footnotesize{$E_m$=0.281}\\
0.5& \color{Magenta}ATM (4/2) \footnotesize{$E_m$=0.16}& \color{Blue}BDND (4/2) \footnotesize{$E_m$=0.208}& \color{Blue}BDND (4/4) \footnotesize{$E_m$=0.296}& \color{Sepia}CWM (1/10) \footnotesize{$E_m$=0.229}\\
1.0& \color{Magenta}ATM (4/4) \footnotesize{$E_m$=0.113}& \color{Blue}BDND (3/2) \footnotesize{$E_m$=0.162}& \color{Blue}BDND (4/4) \footnotesize{$E_m$=0.151}& \color{Blue}BDND (4/4) \footnotesize{$E_m$=0.126}\\
2.0& \color{Magenta}ATM (2/2) \footnotesize{$E_m$=0.112}& \color{Magenta}ATM (4/1) \footnotesize{$E_m$=0.089}& \color{Blue}BDND (4/5) \footnotesize{$E_m$=0.082}& \color{Blue}BDND (4/7) \footnotesize{$E_m$=0.069}\\
5.0& \color{Red}TSM (1000/7) \footnotesize{$E_m$=0.069}& \color{Magenta}ATM (4/1) \footnotesize{$E_m$=0.033}& \color{Blue}BDND (4/3) \footnotesize{$E_m$=0.051}& \color{Blue}BDND (4/3) \footnotesize{$E_m$=0.036}\\
10.0& \color{Black}LED (20/10) \footnotesize{$E_m$=0.036}& \color{Magenta}ATM (4/2) \footnotesize{$E_m$=0.025}& \color{Blue}BDND (3/3) \footnotesize{$E_m$=0.044}& \color{Blue}BDND (3/9) \footnotesize{$E_m$=0.023}\\
\hline
\multicolumn{5}{c}{Andor iKon CR (1.04\% defective pixels)}\\ \hline0.1& \color{MidnightBlue}DWM (4/5000) \footnotesize{$E_m$=0.019}& \color{Black}LED (1/0.25) \footnotesize{$E_m$=0.006}& \color{OliveGreen}PSM (1000/3) \footnotesize{$E_m$=0.131}& \color{OliveGreen}PSM (10000/2) \footnotesize{$E_m$=0.515}\\
0.2& \color{Black}LED (10/2) \footnotesize{$E_m$=0.024}& \color{Black}LED (2/0.25) \footnotesize{$E_m$=0.004}& \color{MidnightBlue}DWM (2/5000) \footnotesize{$E_m$=0.069}& \color{OliveGreen}PSM (10000/2) \footnotesize{$E_m$=0.321}\\
0.5& \color{Black}LED (0.25/5) \footnotesize{$E_m$=0.028}& \color{Black}LED (2/0.25) \footnotesize{$E_m$=0.008}& \color{MidnightBlue}DWM (2/5000) \footnotesize{$E_m$=0.027}& \color{OliveGreen}PSM (10000/3) \footnotesize{$E_m$=0.152}\\
1.0& \color{Black}LED (1/5) \footnotesize{$E_m$=0.023}& \color{Black}LED (2/0.25) \footnotesize{$E_m$=0.005}& \color{Black}LED (0.25/1) \footnotesize{$E_m$=0.01}& \color{OliveGreen}PSM (10000/3) \footnotesize{$E_m$=0.081}\\
2.0& \color{Black}LED (10/5) \footnotesize{$E_m$=0.017}& \color{Black}LED (1/1) \footnotesize{$E_m$=0.004}& \color{MidnightBlue}DWM (3/10000) \footnotesize{$E_m$=0.006}& \color{OliveGreen}PSM (10000/3) \footnotesize{$E_m$=0.041}\\
5.0& \color{Black}LED (10/5) \footnotesize{$E_m$=0.016}& \color{Black}LED (1/1) \footnotesize{$E_m$=0.004}& \color{Black}LED (5/0.25) \footnotesize{$E_m$=0.001}& \color{OliveGreen}PSM (10000/4) \footnotesize{$E_m$=0.016}\\
10.0& \color{Red}TSM (2000/7) \footnotesize{$E_m$=0.015}& \color{Black}LED (2/1) \footnotesize{$E_m$=0.004}& \color{Black}LED (5/0.25) \footnotesize{$E_m$=0.002}& \color{Black}LED (0.25/1) \footnotesize{$E_m$=0.003}\\
\hline
\multicolumn{5}{c}{BRITE Toronto (3.9\% defective pixels)}\\ \hline0.1& \color{OliveGreen}PSM (100/4) \footnotesize{$E_m$=0.035}& \color{Black}LED (1/0.25) \footnotesize{$E_m$=0.012}& \color{OliveGreen}PSM (500/4) \footnotesize{$E_m$=0.256}& \color{Red}TSM (500/3) \footnotesize{$E_m$=0.272}\\
0.2& \color{OliveGreen}PSM (200/4) \footnotesize{$E_m$=0.036}& \color{Black}LED (2/0.25) \footnotesize{$E_m$=0.01}& \color{OliveGreen}PSM (500/3) \footnotesize{$E_m$=0.153}& \color{Red}TSM (500/3) \footnotesize{$E_m$=0.167}\\
0.5& \color{Black}LED (10/2) \footnotesize{$E_m$=0.047}& \color{Black}LED (2/0.25) \footnotesize{$E_m$=0.008}& \color{OliveGreen}PSM (500/4) \footnotesize{$E_m$=0.07}& \color{Red}TSM (500/3) \footnotesize{$E_m$=0.078}\\
1.0& \color{Black}LED (2/2) \footnotesize{$E_m$=0.049}& \color{Black}LED (5/0.25) \footnotesize{$E_m$=0.009}& \color{OliveGreen}PSM (500/3) \footnotesize{$E_m$=0.037}& \color{OliveGreen}PSM (500/2) \footnotesize{$E_m$=0.041}\\
2.0& \color{Black}LED (5/2) \footnotesize{$E_m$=0.042}& \color{Black}LED (5/0.25) \footnotesize{$E_m$=0.008}& \color{Black}LED (0.25/1) \footnotesize{$E_m$=0.017}& \color{OliveGreen}PSM (500/2) \footnotesize{$E_m$=0.02}\\
5.0& \color{Black}LED (1/5) \footnotesize{$E_m$=0.031}& \color{Black}LED (5/0.25) \footnotesize{$E_m$=0.01}& \color{Black}LED (0.5/1) \footnotesize{$E_m$=0.006}& \color{Black}LED (0.25/1) \footnotesize{$E_m$=0.008}\\
10.0& \color{Black}LED (2/5) \footnotesize{$E_m$=0.023}& \color{Black}LED (5/0.5) \footnotesize{$E_m$=0.007}& \color{Black}LED (5/1) \footnotesize{$E_m$=0.004}& \color{Black}LED (10/0.25) \footnotesize{$E_m$=0.004}\\
\hline
\multicolumn{5}{c}{SBIG ST10XME (4.6\% defective pixels)}\\ \hline0.1& \color{Magenta}ATM (3/4) \footnotesize{$E_m$=0.101}& \color{Red}TSM (1000/3) \footnotesize{$E_m$=0.191}& \color{RawSienna}ITM (1/1) \footnotesize{$E_m$=0.196}& \color{Red}TSM (5000/7) \footnotesize{$E_m$=0.192}\\
0.2& \color{Red}TSM (200/3) \footnotesize{$E_m$=0.091}& \color{Magenta}ATM (4/3) \footnotesize{$E_m$=0.102}& \color{RawSienna}ITM (1/1) \footnotesize{$E_m$=0.122}& \color{Red}TSM (5000/7) \footnotesize{$E_m$=0.147}\\
0.5& \color{Red}TSM (500/2) \footnotesize{$E_m$=0.048}& \color{Red}TSM (1000/2) \footnotesize{$E_m$=0.045}& \color{RawSienna}ITM (1/1) \footnotesize{$E_m$=0.056}& \color{Red}TSM (5000/7) \footnotesize{$E_m$=0.086}\\
1.0& \color{Black}LED (20/5) \footnotesize{$E_m$=0.028}& \color{Red}TSM (1000/2) \footnotesize{$E_m$=0.022}& \color{RawSienna}ITM (1/1) \footnotesize{$E_m$=0.028}& \color{Red}TSM (5000/7) \footnotesize{$E_m$=0.051}\\
2.0& \color{Black}LED (5/5) \footnotesize{$E_m$=0.02}& \color{Sepia}CWM (1/2) \footnotesize{$E_m$=0.01}& \color{RawSienna}ITM (2/1) \footnotesize{$E_m$=0.014}& \color{Red}TSM (5000/7) \footnotesize{$E_m$=0.028}\\
5.0& \color{Black}LED (10/5) \footnotesize{$E_m$=0.02}& \color{Black}LED (20/1) \footnotesize{$E_m$=0.004}& \color{Sepia}CWM (1/2) \footnotesize{$E_m$=0.004}& \color{Red}TSM (5000/5) \footnotesize{$E_m$=0.012}\\
10.0& \color{Black}LED (0.25/5) \footnotesize{$E_m$=0.021}& \color{Black}LED (5/1) \footnotesize{$E_m$=0.003}& \color{Red}TSM (20/3) \footnotesize{$E_m$=0.002}& \color{Red}TSM (5000/5) \footnotesize{$E_m$=0.006}\\
\hline
\multicolumn{5}{c}{SBIG2000 (8.3\% defective pixels)}\\ \hline0.1& \color{Magenta}ATM (4/1) \footnotesize{$E_m$=0.935}& \color{Red}TSM (10000/7) \footnotesize{$E_m$=0.65}& \color{Red}TSM (10000/7) \footnotesize{$E_m$=0.491}& \color{Red}TSM (10000/7) \footnotesize{$E_m$=0.287}\\
0.2& \color{Blue}BDND (4/4) \footnotesize{$E_m$=0.586}& \color{Red}TSM (10000/7) \footnotesize{$E_m$=0.523}& \color{Red}TSM (10000/7) \footnotesize{$E_m$=0.393}& \color{Red}TSM (10000/7) \footnotesize{$E_m$=0.226}\\
0.5& \color{Blue}BDND (4/4) \footnotesize{$E_m$=0.231}& \color{Blue}BDND (4/4) \footnotesize{$E_m$=0.239}& \color{Red}TSM (10000/7) \footnotesize{$E_m$=0.248}& \color{Red}TSM (10000/7) \footnotesize{$E_m$=0.139}\\
1.0& \color{Magenta}ATM (4/1) \footnotesize{$E_m$=0.076}& \color{Blue}BDND (4/4) \footnotesize{$E_m$=0.115}& \color{Red}TSM (10000/7) \footnotesize{$E_m$=0.153}& \color{Red}TSM (10000/7) \footnotesize{$E_m$=0.085}\\
2.0& \color{Magenta}ATM (4/4) \footnotesize{$E_m$=0.063}& \color{Blue}BDND (4/2) \footnotesize{$E_m$=0.084}& \color{Blue}BDND (4/4) \footnotesize{$E_m$=0.07}& \color{Red}TSM (10000/7) \footnotesize{$E_m$=0.048}\\
5.0& \color{Magenta}ATM (2/1) \footnotesize{$E_m$=0.056}& \color{Magenta}ATM (4/1) \footnotesize{$E_m$=0.025}& \color{Red}TSM (10000/7) \footnotesize{$E_m$=0.037}& \color{Red}TSM (10000/7) \footnotesize{$E_m$=0.02}\\
10.0& \color{Red}TSM (10000/3) \footnotesize{$E_m$=0.033}& \color{Magenta}ATM (3/1) \footnotesize{$E_m$=0.022}& \color{Magenta}ATM (4/1) \footnotesize{$E_m$=0.017}& \color{Red}TSM (10000/7) \footnotesize{$E_m$=0.01}\\
\hline
\label{photometric_accuracy}\end{tabular}
\end{table*}

